Tracing dark energy with quasars

The nature of dark energy, driving the accelerated expansion of the Universe, is one of the most important issues in modern astrophysics. In order to understand this phenomenon, we need precise astrophysical probes of the universal expansion spanning wide redshift ranges. Quasars have recently emerged as such a probe, thanks to their high intrinsic luminosities and, most importantly, our ability to measure their luminosity distances independently of redshifts. Here we report our ongoing work on observational reverberation mapping using the time delay of the Mg II line, performed with the South African Large Telescope (SALT).

==> bibliografia.txt <==
\begin{thebibliography}{2}
\providecommand{\natexlab}[1]{#1}
\providecommand{\url}[1]{\texttt{#1}}
\providecommand{\urlprefix}{URL }
\providecommand{\eprint}[2][]{\url{#2}}

\bibitem[{Bentz (2013)Bentz, Denney, Grier}]{Bentz2013}
Bentz, M. C., Denney, K. D., Grier, C. J., et al.,
 \emph{The Low-luminosity End of the Radius-Luminosity Relationship for Active Galactic Nuclei},
 \emph{\apj} \textbf{767}, 149 (2013)

\bibitem[{Chelouche \& Daniel, (2012)Chelouche, Daniel}]{Chelouche2012}
Chelouche, D. and Daniel, E.,
 \emph{Photometric Reverberation Mapping of the Broad Emission Line Region in Quasars},
 \emph{\apj} \textbf{747}, 62 (2012)

\bibitem[{Clavel et~al. (1991)}]{Clavel1991}
Clavel, J., Reichert, G. A., Alloin, D., Crenshaw, D. M., Kriss, G., Krolik, J. H., Malkan, M. A., Netzer, H., Peterson, B. M., Wamsteker, W., et al.,
 \emph{Steps toward determination of the size and structure of the broad-line region in active galactic nuclei. 
I - an 8 month campaign of monitoring NGC 5548 with IUE},
 \emph{\apj} \textbf{366}, 64 (1991)

\bibitem[{Czerny \& Hryniewicz, (2011)}]{Czerny2011}
Czerny, B. and Hryniewicz, K.,
 \emph{The origin of the broad line region in active galactic nuclei},
 \emph{\aap} \textbf{525}, L8 (2011)

\bibitem[{Czerny et~al.(2013)}]{Czerny2013}
Czerny, B., Hryniewicz, K., Maity, I., Schwarzenberg-Czerny, A., \.Zycki, P. T. and Bilicki, M.,
 \emph{Towards equation of state of dark energy from quasar monitoring: Reverberation strategy},
 \emph{\aap} \textbf{556}, 97 (2013)

\bibitem[{Hryniewicz et~al.(2014)}]{Hryniewicz2014}
Hryniewicz, K., Czerny, B., Pych, W., Udalski, A., Krupa, M., \'Swi\k{e}to\'n, A., Ka\l{}u\.zny, J.,
 \emph{SALT long-slit spectroscopy of LBQS 2113-4538: variability of the Mg II and Fe II component},
 \emph{\aap} \textbf{562}, 34 (2014)

\bibitem[{Modzelewska et~al.(2014)}]{Modzelewska2014}
Modzelewska, J., Czerny, B., Hryniewicz, K., Bilicki, M., Krupa, M., \'Swi\k{e}to\'n, A., Pych, W., Udalski, A., Adhikari, T. P., Petrogalli, F.,
 \emph{SALT long-slit spectroscopy of CTS C30.10: two-component Mg II line},
 \emph{\aap} \textbf{570}, 53 (2014)

\bibitem[{Peterson (1993)}]{Peterson1993}
Peterson, B. M.,
 \emph{Reverberation mapping of active galactic nuclei},
 \emph{\pasp} \textbf{105}, 247 (1993)

\bibitem[{Reichert (1994)}]{Reichert1994}
Reichert, G. A., Rodriguez-Pascual, P. M., Alloin, D., et al.,
 \emph{Steps toward determination of the size and structure of the broad-line region in active galactic nuclei. 5: Variability of the ultraviolet continuum and emission lines of NGC 3783},
 \emph{\apj} \textbf{425}, 582 (1994)

\bibitem[{Shakura \& Sunyeav (1973)}]{Shakura1973}
Shakura, N. I. and Sunyeav, R. A.,
 \emph{Black holes in binary systems. Observational appearance.},
 \emph{\aap} \textbf{24}, 337 (1973)


\bibitem[{Watson et~al.(2011)}]{Watson2011}
Watson, D, Denney, K D., Vestergaard, M, Davis, T M,
 \emph{A New Cosmological Distance Measure Using Active Galactic Nuclei},
 \emph{\aap} \textbf{740}, 49 (2011)

\end{thebibliography}



